A Challenging Benchmark of Anime Style Recognition

Given two images of different anime roles, anime style recognition (ASR) aims to learn abstract painting style to determine whether the two images are from the same work, which is an interesting but challenging problem. Unlike biometric recognition, such as face recognition, iris recognition, and person re-identification, ASR suffers from a much larger semantic gap but receives less attention. In this paper, we propose a challenging ASR benchmark. Firstly, we collect a large-scale ASR dataset (LSASRD), which contains 20,937 images of 190 anime works and each work at least has ten different roles. In addition to the large-scale, LSASRD contains a list of challenging factors, such as complex illuminations, various poses, theatrical colors and exaggerated compositions. Secondly, we design a cross-role protocol to evaluate ASR performance, in which query and gallery images must come from different roles to validate an ASR model is to learn abstract painting style rather than learn discriminative features of roles. Finally, we apply two powerful person re-identification methods, namely, AGW and TransReID, to construct the baseline performance on LSASRD. Surprisingly, the recent transformer model (i.e., TransReID) only acquires a 42.24% mAP on LSASRD. Therefore, we believe that the ASR task of a huge semantic gap deserves deep and long-term research. We will open our dataset and code at https://github.com/nkjcqvcpi/ASR.

==> CMC-Curve/deit_small.csv <==
rank,value
0,0.6753389000892639
1,0.7628840684890748
2,0.8129374980926514
3,0.8414102435112
4,0.8657143831253051
5,0.880134916305542
6,0.8933754682540893
7,0.9026230573654175
8,0.9125245332717895
9,0.9194665551185608
10,0.926004159450531
11,0.9320720911026001
12,0.937558913230896
13,0.9415743708610534
14,0.9459176659584045
15,0.948810613155365
16,0.9522558212280273
17,0.9537573337554932
18,0.9560174465179443
19,0.9588015913963318
20,0.9610742211341858
21,0.9639552474021912
22,0.9652938961982727
23,0.9669359564781189
24,0.9686930537223816
25,0.9704240798950196
26,0.9714853882789611
27,0.9729717612266541
28,0.9742058992385865
29,0.9753388643264771
30,0.9761852622032166
31,0.9769873499870301
32,0.9778424501419067
33,0.9787549495697021
34,0.9800396084785461
35,0.9807109594345093
36,0.9810911297798157
37,0.9819502711296082
38,0.9824676632881164
39,0.9836528539657593
40,0.9840655088424682
41,0.9841783165931701
42,0.9847480773925781
43,0.9849794387817383
44,0.9852630615234375
45,0.9856554508209229
46,0.985999608039856
47,0.9864953994750977
48,0.9866290926933289
49,0.9872795462608337


==> CMC-Curve/deit_stride.csv <==
rank,value
0,0.7230454444885254
1,0.7970509171485901
2,0.8391605496406556
3,0.8637218952178956
4,0.8823866248130798
5,0.8961890935897827
6,0.9062810659408569
7,0.91519193649292
8,0.922943902015686
9,0.9289391160011291
10,0.9338463306427002
11,0.9375371813774109
12,0.942517364025116
13,0.9454203248023987
14,0.9492433071136475
15,0.9532626390457153
16,0.9559718370437622
17,0.9588387608528137
18,0.9609246373176574
19,0.9621660709381104
20,0.9643888592720031
21,0.9659631252288818
22,0.9671331882476807
23,0.9687039375305175
24,0.9702181816101074
25,0.9719998002052307
26,0.9724996328353882
27,0.9731187224388123
28,0.9740166902542114
29,0.9751989483833313
30,0.9757012009620667
31,0.9764017224311828
32,0.9773166179656982
33,0.9781508207321167
34,0.978888463973999
35,0.9796719193458557
36,0.9806577563285828
37,0.9812768459320068
38,0.9822209239006042
39,0.9827144742012024
40,0.9835252523422241
41,0.9842989087104798
42,0.9847954034805297
43,0.9850790143013001
44,0.9854876399040222
45,0.9862461447715759
46,0.9865088820457458
47,0.9872969865798951
48,0.9876620292663574
49,0.9881312012672424


==> CMC-Curve/resnet50.csv <==
rank,value
0,0.7206058025360107
1,0.8003562569618226
2,0.8412747979164124
3,0.8673675298690796
4,0.88591628074646
5,0.8977327704429626
6,0.9092145562171936
7,0.9161343574523926
8,0.9244930386543274
9,0.9301189184188843
10,0.9363947510719299
11,0.9412631273269654
12,0.9452191114425659
13,0.9487317562103271
14,0.9522104978561401
15,0.9550770282745361
16,0.958120858669281
17,0.9601376295089722
18,0.9625645399093627
19,0.9641035676002503
20,0.9660014986991883
21,0.9681612253189087
22,0.9696667671203614
23,0.9706404209136963
24,0.9728526473045349
25,0.9734288573265075
26,0.9738060832023621
27,0.9746716737747192
28,0.975455129146576
29,0.9759701013565063
30,0.9767275333404541
31,0.9773587942123413
32,0.9784494400024414
33,0.9791946887969971
34,0.9801031231880188
35,0.9810680866241455
36,0.981460452079773
37,0.9824398636817933
38,0.9827840209007264
39,0.9829339504241943
40,0.9833176493644714
41,0.9835612058639527
42,0.9841727375984192
43,0.9845691680908203
44,0.9848318934440613
45,0.9854696154594421
46,0.985695230960846
47,0.9860916495323181
48,0.9862166523933411
49,0.9866944909095764


==> CMC-Curve/resnet50_ibn_a.csv <==
rank,value
0,0.7208723306655884
1,0.7969068884849548
2,0.8381694674491882
3,0.8661101818084717
4,0.8842807054519654
5,0.8968901395797729
6,0.9086631894111633
7,0.9186992406845093
8,0.9253088712692261
9,0.9323360681533813
10,0.938078236579895
11,0.9434885859489441
12,0.9480468988418579
13,0.9511723995208741
14,0.9538991928100586
15,0.9571661114692688
16,0.9598998904228211
17,0.9624947786331177
18,0.965737235546112
19,0.9671043395996094
20,0.9690228819847106
21,0.9715283155441284
22,0.9727687120437623
23,0.9735265493392944
24,0.9754047393798828
25,0.9761639714241028
26,0.9771702408790588
27,0.9784119725227356
28,0.9795275449752807
29,0.9798961043357849
30,0.9807698369026184
31,0.9809197664260865
32,0.9815759658813477
33,0.9818508863449097
34,0.9821892976760864
35,0.9830235123634339
36,0.9834483623504638
37,0.9837989687919617
38,0.9845552563667297
39,0.9847866058349609
40,0.985017967224121
41,0.9855602622032166
42,0.9859601855278015
43,0.9859601855278015
44,0.9866163969039917
45,0.9866163969039917
46,0.9870128154754638
47,0.9871378183364868
48,0.9875255465507508
49,0.987794029712677


==> CMC-Curve/resnet50_nl.csv <==
rank,value
0,0.7239043474197387
1,0.7996260166168213
2,0.8364029049873352
3,0.8611123442649842
4,0.8805614233016967
5,0.8954681634902955
6,0.9058971285820008
7,0.9150152087211609
8,0.9225145816802979
9,0.9292005896568298
10,0.9354251861572266
11,0.9395375609397888
12,0.9446103572845459
13,0.9478819489479064
14,0.9512882232666016
15,0.9532018661499023
16,0.9566506981849671
17,0.9586159825325012
18,0.9606859803199768
19,0.9629578113555908
20,0.9644730806350708
21,0.9671954274177551
22,0.96867755651474
23,0.9699654817581177
24,0.9709333777427673
25,0.9720506787300109
26,0.9729202032089234
27,0.9744750738143921
28,0.975519061088562
29,0.9762282609939575
30,0.9774768471717834
31,0.9782515883445739
32,0.9788991570472717
33,0.979983139038086
34,0.981086540222168
35,0.9818492650985717
36,0.9822200655937194
37,0.9827536702156067
38,0.9831222295761108
39,0.9834721446037292
40,0.9842613339424133
41,0.9842613339424133
42,0.9846298813819885
43,0.9849891781806945
44,0.9852728009223938
45,0.9859127879142762
46,0.9866284370422364
47,0.9867412328720093
48,0.9868749260902405
49,0.9872684001922607


==> CMC-Curve/se_resnet50.csv <==
rank,value
0,0.6942082405090332
1,0.777479374408722
2,0.8223159432411193
3,0.8468618512153625
4,0.869101083278656
5,0.8833786249160767
6,0.8967838525772095
7,0.9069664359092713
8,0.9152453303337097
9,0.9242927193641662
10,0.9308902740478515
11,0.9352334618568421
12,0.9396335363388062
13,0.9443950891494751
14,0.9485728502273559
15,0.951970899105072
16,0.9548413276672363
17,0.9577760577201844
18,0.9598438024520874
19,0.961911416053772
20,0.9639413237571717
21,0.9650713324546814
22,0.9666560769081116
23,0.9675540447235107
24,0.97021564245224
25,0.9713969469070435
26,0.9724962830543518
27,0.9738769888877868
28,0.9749803900718689
29,0.9761921882629394
30,0.9769351601600647
31,0.9782479286193848
32,0.9792935729026795
33,0.9802863955497741
34,0.9803991913795471
35,0.9811543703079224
36,0.9819031119346618
37,0.9826431512832642
38,0.9832582116127014
39,0.983922004699707
40,0.984334659576416
41,0.9851367473602295
42,0.9858080983161926
43,0.9862167000770569
44,0.9870123624801636
45,0.9871460556983948
46,0.9876970410346985
47,0.9879226565361023
48,0.9880354523658752
49,0.9885818004608155


==> CMC-Curve/se_resnext50.csv <==
rank,value
0,0.7152689456939697
1,0.7979519963264465
2,0.8346785783767701
3,0.8609913229942322
4,0.8808164596557617
5,0.8949027180671691
6,0.9081238031387329
7,0.9164946913719179
8,0.9248885035514831
9,0.9327131628990173
10,0.9371427059173584
11,0.9425607085227966
12,0.9460833072662354
13,0.9486706614494324
14,0.9514936804771423
15,0.9550404906272888
16,0.9575957298278809
17,0.9599469900131226
18,0.961432671546936
19,0.9638339519500733
20,0.9659353733062744
21,0.967165470123291
22,0.9692248106002808
23,0.9702814817428589
24,0.9712698221206665
25,0.9721364140510559
26,0.9735413551330566
27,0.9745190382003784
28,0.9750397562980652
29,0.9755118489265442
30,0.977135956287384
31,0.977790379524231
32,0.9783013105392456
33,0.9789019107818604
34,0.9798698186874389
35,0.9811168432235717
36,0.9819946050643921
37,0.9824904084205628
38,0.9830031394958496
39,0.9832287430763245
40,0.9839907646179199
41,0.9846249938011169
42,0.9848877310752868
43,0.98572838306427
44,0.9862184286117553
45,0.9868583917617798
46,0.9871083974838257
47,0.9872420907020569
48,0.9876176238059997
49,0.98784898519516


==> CMC-Curve/vit_jpm.csv <==
rank,value
0,0.7415712594985961
1,0.8157555222511291
2,0.8556878924369812
3,0.8779449939727784
4,0.8929009556770324
5,0.9037823796272277
6,0.9153917551040649
7,0.9259287714958191
8,0.9333955407142638
9,0.9392504692077637
10,0.9435343146324158
11,0.9481698393821716
12,0.9522869706153869
13,0.9562900304794312
14,0.9594418287277222
15,0.9613677859306335
16,0.9637299299240112
17,0.9658685564994812
18,0.9670310974121094
19,0.9696349978446961
20,0.9715073108673096
21,0.9728871583938599
22,0.9738864183425904
23,0.9756977319717407
24,0.9767967939376831
25,0.9776158690452575
26,0.9797491908073426
27,0.980748462677002
28,0.9814133524894715
29,0.9829867005348205
30,0.9833726286888123
31,0.9837690591812134
32,0.9838876128196716
33,0.9841503381729126
34,0.9845438003540039
35,0.9853076815605164
36,0.9859267711639405
37,0.9868416666984559
38,0.9875759482383728
39,0.987932312488556
40,0.9881950378417969
41,0.9884415388107299
42,0.988704264163971
43,0.9888170599937439
44,0.9890693068504334
45,0.9893128633499145
46,0.9899464011192322
47,0.9902905583381653
48,0.9904404878616333
49,0.9908112764358521


==> CMC-Curve/vit_small.csv <==
rank,value
0,0.76697918176651
1,0.8397768616676331
2,0.8748381614685059
3,0.8974919199943543
4,0.9103079438209534
5,0.9225304365158081
6,0.9308877825737
7,0.938957130908966
8,0.9454637289047241
9,0.9505521297454834
10,0.953775417804718
11,0.9569558262825012
12,0.9604453444480896
13,0.9637360215187073
14,0.9661171078681946
15,0.9683672666549683
16,0.969715702533722
17,0.9712713241577149
18,0.97262624502182
19,0.9744044780731201
20,0.975768792629242
21,0.9772854328155518
22,0.978316068649292
23,0.9794386267662049
24,0.9806441307067871
25,0.9818509221076965
26,0.9831210732460022
27,0.9836395621299744
28,0.9848899245262146
29,0.9853533387184144
30,0.985864269733429
31,0.9862141728401184
32,0.9864977955818176
33,0.9873320102691651
34,0.9878412127494812
35,0.9882127046585083
36,0.9886883139610291
37,0.9888068675994873
38,0.9891719222068787
39,0.9893975257873535
40,0.9896562218666076
41,0.9899027109146118
42,0.9904385805130005
43,0.9908471703529358
44,0.991130793094635
45,0.9913743495941162
46,0.9918806314468384
47,0.9921393275260926
48,0.9921393275260926
49,0.9923771262168884


==> CMC-Curve/vit_stride.csv <==
rank,value
0,0.746987521648407
1,0.8194155097007751
2,0.8564146399497986
3,0.8793569207191467
4,0.8933761358261109
5,0.906959331035614
6,0.9193183779716492
7,0.9264229536056519
8,0.9338356733322144
9,0.9382668495178222
10,0.9418749213218689
11,0.9458794593811035
12,0.9485290169715881
13,0.9520950198173523
14,0.954550278186798
15,0.956421434879303
16,0.9589849829673767
17,0.960907244682312
18,0.9640108704566955
19,0.9664191126823425
20,0.968307101726532
21,0.9712839126586914
22,0.9724661946296692
23,0.9739274382591248
24,0.9749522089958191
25,0.9759485363960266
26,0.9774540781974792
27,0.9781167268753052
28,0.9789059400558472
29,0.9795307636260986
30,0.9812036275863647
31,0.9816548347473144
32,0.9822977542877197
33,0.9830494284629822
34,0.983287227153778
35,0.9837628364562988
36,0.9848073720932007
37,0.9854757905006408
38,0.9859628915786743
39,0.9865721940994263
40,0.9868186950683594
41,0.9876021385192871
42,0.9880770564079284
43,0.9885775685310364
44,0.9892337918281555
45,0.9892337918281555
46,0.9896301865577698
47,0.9898824334144593
48,0.9899952411651611
49,0.9906067728996277

